Homogenization with quasistatic Tresca's friction law: qualitative and quantitative results

Modeling of frictional contacts is crucial for investigating mechanical performances of composite materials under varying service environments. The paper considers a linear elasticity system with strongly heterogeneous coefficients and quasistatic Tresca friction law, and studies the homogenization theories under the frameworks of H-convergence and small $\epsilon$-periodicity. The qualitative result is based on H-convergence, which shows the original oscillating solutions will converge weakly to the homogenized solution, while our quantitative result provides an estimate of asymptotic errors in $H^1$-norm for the periodic homogenization. This paper also designs several numerical experiments to validate the convergence rates in the quantitative analysis.

==> README.txt <==
尊敬的中国数学年刊编辑：

您好！

我们的文章需要使用pdflatex编译manuscript.tex文件。

我同时注释掉b.sty中部分命令（可详见b.sty），因为它们我使用的siunit包相冲突。

文章中的文献包含在refs.bib下。

此致
        敬礼
叶常青

